Ammonia observations towards the Aquila Rift cloud complex

We surveyed the Aquila Rift complex including the Serpens South and W40 region in the NH$_3$(1,1) and (2,2) transitions making use of the Nanshan 26-m telescope. The kinetic temperatures of the dense gas in the Aquila Rift complex range from 8.9 to 35.0K with an average of 15.3$\pm$6.1K. Low gas temperatures associate with Serpens South ranging from 8.9 to 16.8K with an average 12.3$\pm$1.7K, while dense gas in the W40 region shows higher temperatures ranging from 17.7 to 35.0K with an average of 25.1$\pm$4.9 K. A comparison of kinetic temperatures against HiGal dust temperatures indicates that the gas and dust temperatures are in agreement in the low mass star formation region of Serpens South. In the high mass star formation region W40, the measured gas kinetic temperatures are higher than those of the dust. The turbulent component of the velocity dispersion of NH$_3$(1,1) is found to be positively correlated with the gas kinetic temperature, which indicates that the dense gas may be heated by dissipation of turbulent energy. For the fractional total-NH3 abundance obtained by a comparison with Herschel infrared continuum data representing dust emission we find values from 0.1 to 21$\times 10^{-8}$ with an average of 6.9$(\pm 4.5)\times 10^{-8}$. Serpens South also shows a fractional total-NH3 abundance ranging from 0.2 to 21$\times 10^{-8}$ with an average of 8.6($\pm 3.8)\times 10^{-8}$. In W40, values are lower, between 0.1 and 4.3$\times 10^{-8}$ with an average of 1.6($\pm 1.4)\times 10^{-8}$. Weak velocity gradients demonstrate that the rotational energy is a negligible fraction of the gravitational energy. In W40, gas and dust temperatures are not strongly dependent on the projected distance to the recently formed massive stars. Overall, the morphology of the mapped region is ring-like, with strong emission at lower and weak emission at higher Galactic longitudes.

==> paper_abstract.txt <==
We surveyed the Aquila Rift complex including the Serpens South and W\,40 region in the NH$_3$\,(1,1)
and (2,2) transitions making use of the Nanshan 26-m telescope. Our observations cover an area of
$\sim$$1.5\degr\times2.2\degr$\,(11.4\,pc\,$\times$\,16.7\,pc). The kinetic temperatures of the dense
gas in the Aquila Rift complex obtained from NH$_3$\,(2,2)/(1,1) ratios range from 8.9 to 35.0\,K with
an average of 15.3\,$\pm$\,6.1\,K (errors are standard deviations of the mean). Low gas temperatures
associate with Serpens South ranging from 8.9 to 16.8\,K with an average 12.3\,$\pm$\,1.7\,K, while
dense gas in the W\,40 region shows higher temperatures ranging from 17.7 to 35.0\,K with an average
of 25.1\,$\pm$\,4.9\,K. A comparison of kinetic temperatures derived from para-NH$_3$\,(2,2)/(1,1)
against HiGal dust temperatures indicates that the gas and dust temperatures are in agrement in the
low mass star formation region of Serpens South. In the high mass star formation region W\,40, the
measured gas kinetic temperatures are higher than those of the dust. The turbulent component of the
velocity dispersion of NH$_3$\,(1,1) is found to be positively correlated with the gas kinetic temperature,
which indicates that the dense gas may be heated by dissipation of turbulent energy. For the fractional
total-NH$_3$\,(para+ortho) abundance obtained by a comparison with $Herschel$ infrared continuum data
representing dust emission we find values from 0.1\,$\times$\,$10^{-8}$ to 2.1$\,\times$\,$10^{-7}$ with an average
of 6.9\,($\pm$4.5)\,$\times$\,10$^{-8}$. Serpens South also shows a fractional total-NH$_3$\,(para+ortho) abundance
ranging from 0.2\,$\times$\,$10^{-8}$ to 2.1\,$\times$\,$10^{-7}$ with an average of 8.6\,($\pm$3.8)\,$\times$\,10$^{-8}$.
In W\,40, values are lower, between 0.1 and 4.3\,$\times$\,$10^{-8}$ with an average of 1.6\,($\pm$1.4)$\,\times$\,10$^{-8}$.
Weak velocity gradients demonstrate that the rotational energy is a negligible fraction of the gravitational energy.
In W\,40, gas and dust temperatures are not strongly dependent on the projected distance to the recently formed massive
stars. Overall, the morphology of the mapped region is ring-like, with strong emission at lower and weak emission at
higher Galactic longitudes. However, the presence of a physical connection between both parts remains questionable.
